Towards Global Neural Network Abstractions with Locally-Exact Reconstruction

Neural networks are a powerful class of non-linear functions. However, their black-box nature makes it difficult to explain their behaviour and certify their safety. Abstraction techniques address this challenge by transforming the neural network into a simpler, over-approximated function. Unfortunately, existing abstraction techniques are slack, which limits their applicability to small local regions of the input domain. In this paper, we propose Global Interval Neural Network Abstractions with Center-Exact Reconstruction (GINNACER). Our novel abstraction technique produces sound over-approximation bounds over the whole input domain while guaranteeing exact reconstructions for any given local input. Our experiments show that GINNACER is several orders of magnitude tighter than state-of-the-art global abstraction techniques, while being competitive with local ones.

==> tikz/advert/data/pade_jacobi_64_64_c_2.csv <==
-1.000000000000000000e+01,1.055797045446638549e+02,-1.278530355527415168e+02
-9.900000000000000355e+00,1.045553537689650199e+02,-1.266034349782154607e+02
-9.800000000000000711e+00,1.035310029932661848e+02,-1.253538344036894046e+02
-9.700000000000001066e+00,1.025066522175673498e+02,-1.241042338291633484e+02
-9.600000000000001421e+00,1.014823014418685148e+02,-1.228546332546372923e+02
-9.500000000000001776e+00,1.004579506661696797e+02,-1.216050326801112362e+02
-9.400000000000002132e+00,9.943359989047084468e+01,-1.203554321055851943e+02
-9.300000000000002487e+00,9.840924911477199544e+01,-1.191058315310591098e+02
-9.200000000000002842e+00,9.738489833907317461e+01,-1.178562309565330679e+02
-9.100000000000003197e+00,9.636054756337433957e+01,-1.166066303820070118e+02
-9.000000000000003553e+00,9.533619678767550454e+01,-1.153570298074809273e+02
-8.900000000000003908e+00,9.431184601197665529e+01,-1.141074292329548854e+02
-8.800000000000004263e+00,9.328749523627783446e+01,-1.128578286584288151e+02
-8.700000000000004619e+00,9.226314446057898522e+01,-1.116082280839027874e+02
-8.600000000000004974e+00,9.123879368488016439e+01,-1.103586275093767028e+02
-8.500000000000005329e+00,9.021444290918131514e+01,-1.091090269348506752e+02
-8.400000000000005684e+00,8.919009213348249432e+01,-1.078594263603246191e+02
-8.300000000000006040e+00,8.816574135778364507e+01,-1.066098257857985487e+02
-8.200000000000006395e+00,8.714139058208482425e+01,-1.053602252112725068e+02
-8.100000000000006750e+00,8.611703980638597500e+01,-1.041106246367464365e+02
-8.000000000000007105e+00,8.509268903068713996e+01,-1.028610240622203804e+02
-7.900000000000007461e+00,8.406833825498830493e+01,-1.016114234876943243e+02
-7.800000000000007816e+00,8.304398747928946989e+01,-1.003618229131682682e+02
-7.700000000000008171e+00,8.201963670359063485e+01,-9.911222233864221209e+01
-7.600000000000008527e+00,8.099528592789181403e+01,-9.786262176411615599e+01
-7.500000000000008882e+00,7.997093515219296478e+01,-9.661302118959009988e+01
-7.400000000000009237e+00,7.894658437649412974e+01,-9.536342061506405798e+01
-7.300000000000009592e+00,7.792223360079529471e+01,-9.411382004053800188e+01
-7.200000000000009948e+00,7.689788282509644546e+01,-9.286421946601194577e+01
-7.100000000000010303e+00,7.587353204939762463e+01,-9.161461889148587545e+01
-7.000000000000010658e+00,7.484918127369878960e+01,-9.036501831695980513e+01
-6.900000000000011013e+00,7.382483049799995456e+01,-8.911541774243377745e+01
-6.800000000000011369e+00,7.280047972230110531e+01,-8.786581716790769292e+01
-6.700000000000011724e+00,7.177612894660227028e+01,-8.661621659338165102e+01
-6.600000000000012079e+00,7.075177817090344945e+01,-8.536661601885559492e+01
-6.500000000000012434e+00,6.972742739520461441e+01,-8.411701544432953881e+01
-6.400000000000012790e+00,6.870307661950576517e+01,-8.286741486980348270e+01
-6.300000000000013145e+00,6.767872584380694434e+01,-8.161781429527742660e+01
-6.200000000000013500e+00,6.665437506810810930e+01,-8.036821372075137049e+01
-6.100000000000013856e+00,6.563002429240927427e+01,-7.911861314622531438e+01
-6.000000000000014211e+00,6.460567351671042502e+01,-7.786901257169927248e+01
-5.900000000000014566e+00,6.358132274101160419e+01,-7.661941199717321638e+01
-5.800000000000014921e+00,6.255697196531276916e+01,-7.536981142264716027e+01
-5.700000000000015277e+00,6.153262118961393412e+01,-7.412021084812107574e+01
-5.600000000000015632e+00,6.050827041391509198e+01,-7.287061027359503385e+01
-5.500000000000015987e+00,5.948391963821625694e+01,-7.162100969906896353e+01
-5.400000000000016342e+00,5.845956886251741480e+01,-7.037140912454290742e+01
-5.300000000000016698e+00,5.743521808681858687e+01,-6.912180855001686552e+01
-5.200000000000017053e+00,5.641086731111975183e+01,-6.787220797549080942e+01
-5.100000000000017408e+00,5.538651653542090969e+01,-6.662260740096475331e+01
-5.000000000000017764e+00,5.436216575972207465e+01,-6.537300682643869720e+01
-4.900000000000018119e+00,5.333781498402323962e+01,-6.412340625191264110e+01
-4.800000000000018474e+00,5.231346420832440458e+01,-6.287380567738657788e+01
-4.700000000000018829e+00,5.128911343262556954e+01,-6.162420510286052178e+01
-4.600000000000019185e+00,5.026476265692673451e+01,-6.037460452833445856e+01
-4.500000000000019540e+00,4.924041188122789947e+01,-5.912500395380840956e+01
-4.400000000000019895e+00,4.821606110552905733e+01,-5.787540337928235346e+01
-4.300000000000020250e+00,4.719171032983022940e+01,-5.662580280475629024e+01
-4.200000000000020606e+00,4.616735955413138726e+01,-5.537620223023023414e+01
-4.100000000000020961e+00,4.514300877843255932e+01,-5.412660165570418513e+01
-4.000000000000021316e+00,4.411865800273371718e+01,-5.287700108117812903e+01
-3.900000000000021672e+00,4.309430722703488215e+01,-5.162740050665207292e+01
-3.800000000000022027e+00,4.206995645133605422e+01,-5.037779993212600971e+01
-3.700000000000022382e+00,4.104560567563721918e+01,-4.912819935759996781e+01
-3.600000000000022737e+00,4.002125489993836993e+01,-4.787859878307389749e+01
-3.500000000000023093e+00,3.899690412423953489e+01,-4.662899820854784139e+01
-3.400000000000023448e+00,3.797255334854069986e+01,-4.537939763402178528e+01
-3.300000000000023803e+00,3.694820257284187193e+01,-4.412979705949573628e+01
-3.200000000000024158e+00,3.592385179714302978e+01,-4.288019648496967307e+01
-3.100000000000024514e+00,3.489950102144420896e+01,-4.163059591044361696e+01
-3.000000000000024869e+00,3.387515024574535971e+01,-4.038099533591756085e+01
-2.900000000000025224e+00,3.285079947004653178e+01,-3.913139476139150474e+01
-2.800000000000025580e+00,3.182644869434768964e+01,-3.788179418686544864e+01
-2.700000000000025935e+00,3.080209791864885460e+01,-3.663219361233939253e+01
-2.600000000000026290e+00,2.977774714295001957e+01,-3.538259303781333642e+01
-2.500000000000026645e+00,2.875339636725118808e+01,-3.413299246328728032e+01
-2.400000000000027001e+00,2.772904559155234949e+01,-3.288339188876122421e+01
-2.300000000000027356e+00,2.670469481585351446e+01,-3.163379131423516810e+01
-2.200000000000027711e+00,2.568034404015467942e+01,-3.038419073970911199e+01
-2.100000000000028066e+00,2.465599326445584438e+01,-2.913459016518305589e+01
-2.000000000000028422e+00,2.363164248875700935e+01,-2.788498959065699978e+01
-1.900000000000028777e+00,2.260729171305817431e+01,-2.663538901613093657e+01
-1.800000000000029132e+00,2.158294093735933217e+01,-2.538578844160488401e+01
-1.700000000000029488e+00,2.055859016166050068e+01,-2.413618786707882791e+01
-1.600000000000029843e+00,1.953423938596166565e+01,-2.288658729255277180e+01
-1.500000000000030198e+00,1.850988861026283061e+01,-2.163698671802671569e+01
-1.400000000000030553e+00,1.748553783456399202e+01,-2.038738614350065603e+01
-1.300000000000030909e+00,1.646118705886515698e+01,-1.913778556897460348e+01
-1.200000000000031264e+00,1.543683628316632195e+01,-1.788818499444854737e+01
-1.100000000000031619e+00,1.441248550746748691e+01,-1.663858441992248771e+01
-1.000000000000031974e+00,1.338813473176865187e+01,-1.538898384539643160e+01
-9.000000000000323297e-01,1.236378395606981684e+01,-1.413938327087037727e+01
-8.000000000000326850e-01,1.133943318037097825e+01,-1.288978269634431761e+01
-7.000000000000330402e-01,1.031508240467214499e+01,-1.164018212181826328e+01
-6.000000000000333955e-01,9.290731628973308176e+00,-1.039058154729220718e+01
-5.000000000000337508e-01,8.266380853274473139e+00,-9.140980972766151069e+00
-4.000000000000341061e-01,7.242030077575637215e+00,-7.891380398240093186e+00
-3.000000000000344613e-01,6.235487290684689654e+00,-6.641779823714038855e+00
-2.000000000000348166e-01,5.348467077213432397e+00,-5.392179249187980972e+00
-1.000000000000351719e-01,4.539613077375016736e+00,-4.142578674661924865e+00
-3.552713678800500929e-14,3.771395692907971497e+00,-2.908595037235375713e+00
9.999999999996411759e-02,3.559438185360752627e+00,-2.693382142307645832e+00
1.999999999999637623e-01,3.347726450690791999e+00,-2.478169247380274776e+00
2.999999999999634070e-01,3.137658964540336548e+00,-2.264016786039979134e+00
3.999999999999630518e-01,2.929442469622150824e+00,-2.050522461574202815e+00
4.999999999999626965e-01,2.721362958349980765e+00,-1.852978893140996508e+00
5.999999999999623412e-01,2.513283447077810706e+00,-1.657741847224537102e+00
6.999999999999619860e-01,2.309049668249619103e+00,-1.462504801308077029e+00
7.999999999999616307e-01,2.109384439047844229e+00,-1.273955893871865142e+00
8.999999999999612754e-01,1.909745744471073259e+00,-1.090856274766177636e+00
9.999999999999609201e-01,1.710107049894302067e+00,-9.082039446608196620e-01
1.099999999999960565e+00,1.512747369986592982e+00,-7.309964584266608334e-01
1.199999999999960210e+00,1.318644757943315593e+00,-5.650478603695938684e-01
1.299999999999959854e+00,1.124542145900037760e+00,-4.103584194533198559e-01
1.399999999999959499e+00,9.322554537760552318e-01,-2.861050434435038481e-01
1.499999999999959144e+00,7.468307168995023115e-01,-1.774323442587394661e-01
1.599999999999958789e+00,5.814509930109508229e-01,-9.212186834996297091e-02
1.699999999999958433e+00,4.194949742562756878e-01,-2.301999662995720189e-02
1.799999999999958078e+00,2.598565495051844976e-01,1.303856529749450321e-02
1.899999999999957723e+00,1.110376604130610956e-01,9.266204556873679221e-03
1.999999999999957367e+00,-2.378043819600846737e-02,-2.378043819600848124e-02
2.099999999999957012e+00,-1.212141685786976980e-01,-1.516451710784577078e-01
2.199999999999956657e+00,-2.010313596833823713e-01,-2.887811463480941532e-01
2.299999999999956302e+00,-2.382505736066054258e-01,-4.495815735202892682e-01
2.399999999999955946e+00,-2.401031185051884509e-01,-6.199757685746200009e-01
2.499999999999955591e+00,-2.138209950035196705e-01,-7.936710620737907895e-01
2.599999999999955236e+00,-1.692855084633121676e-01,-9.690424711418327286e-01
2.699999999999954881e+00,-9.064334600775728057e-02,-1.150115056314017448e+00
2.799999999999954525e+00,6.194622896890850106e-03,-1.336866737587723009e+00
2.899999999999954170e+00,1.053226075227880754e-01,-1.523819153278987759e+00
2.999999999999953815e+00,2.044505921486852729e-01,-1.710771568970252066e+00
3.099999999999953459e+00,3.035785767745827202e-01,-1.897723984661516816e+00
3.199999999999953104e+00,4.028881524472470166e-01,-2.084815045666928768e+00
3.299999999999952749e+00,5.040881707151578794e-01,-2.273349465318937668e+00
3.399999999999952394e+00,6.052881889830681317e-01,-2.461883884970945680e+00
3.499999999999952038e+00,7.064882072509786060e-01,-2.650418304622954135e+00
3.599999999999951683e+00,8.076882255188888582e-01,-2.838952724274962147e+00
3.699999999999951328e+00,9.088882437867996655e-01,-3.027487143926970603e+00
3.799999999999950973e+00,1.010088262054710029e+00,-3.216021563578979503e+00
3.899999999999950617e+00,1.111288280322620725e+00,-3.404555983230987515e+00
3.999999999999950262e+00,1.212488298590531199e+00,-3.593090402882996415e+00
4.099999999999949907e+00,1.313688316858441452e+00,-3.781624822535003982e+00
4.199999999999949551e+00,1.414888335126352148e+00,-3.970433981264466006e+00
4.299999999999949196e+00,1.516088353394262622e+00,-4.159556557846720182e+00
4.399999999999948841e+00,1.617288371662172874e+00,-4.348679134428975246e+00
4.499999999999948486e+00,1.718964937610999444e+00,-4.538717076475969670e+00
4.599999999999948130e+00,1.820728444987660843e+00,-4.729062588402912937e+00
4.699999999999947775e+00,1.922491952364321355e+00,-4.919408100329856204e+00
4.799999999999947420e+00,2.024255459740983198e+00,-5.109753612256801247e+00
4.899999999999947065e+00,2.126018967117644376e+00,-5.300099124183745403e+00
4.999999999999946709e+00,2.227782474494305109e+00,-5.490444636110687782e+00
5.099999999999946354e+00,2.329545981870965843e+00,-5.680790148037631049e+00
5.199999999999945999e+00,2.431309489247627909e+00,-5.871135659964575204e+00
5.299999999999945643e+00,2.533072996624288642e+00,-6.061481171891518471e+00
5.399999999999945288e+00,2.634836504000950264e+00,-6.251826683818462627e+00
5.499999999999944933e+00,2.736600011377610109e+00,-6.442172195745405006e+00
5.599999999999944578e+00,2.838363518754271730e+00,-6.632517707672349161e+00
5.699999999999944222e+00,2.940127026130932908e+00,-6.822863219599293316e+00
5.799999999999943867e+00,3.041890533507594085e+00,-7.013208731526237472e+00
5.899999999999943512e+00,3.143693493271296102e+00,-7.203554243453181627e+00
5.999999999999943157e+00,3.245956645936421747e+00,-7.393899755380124894e+00
6.099999999999944578e+00,3.348219798601548725e+00,-7.584245267307071714e+00
6.199999999999942446e+00,3.450482951266672593e+00,-7.774590779234010540e+00
6.299999999999940314e+00,3.552746103931796462e+00,-7.965274245198548542e+00
6.399999999999941735e+00,3.655009256596923883e+00,-8.156180407443260449e+00
6.499999999999943157e+00,3.757272409262051749e+00,-8.347101624432042399e+00
6.599999999999941025e+00,3.859535561927176062e+00,-8.538023612358987435e+00
6.699999999999938893e+00,3.961798714592299042e+00,-8.728945600285934248e+00
6.799999999999940314e+00,4.064061867257427352e+00,-8.919867588212886389e+00
6.899999999999941735e+00,4.166325019922553885e+00,-9.110789576139836754e+00
6.999999999999939604e+00,4.268588172587678642e+00,-9.301711564066785343e+00
7.099999999999937472e+00,4.370851325252801622e+00,-9.492633551993728602e+00
7.199999999999938893e+00,4.473114477917929932e+00,-9.683555539920680744e+00
7.299999999999940314e+00,4.575377630583057353e+00,-9.874477527847634661e+00
7.399999999999938183e+00,4.677640783248181222e+00,-1.006539951577457792e+01
7.499999999999936051e+00,4.779903935913304203e+00,-1.025632150370152473e+01
7.599999999999937472e+00,4.882167088578432512e+00,-1.044726751696062195e+01
7.699999999999938893e+00,4.984430241243559934e+00,-1.063863072733277804e+01
7.799999999999936762e+00,5.086693393908682914e+00,-1.082999393770493057e+01
7.899999999999934630e+00,5.188956546573807671e+00,-1.102135714807707956e+01
7.999999999999936051e+00,5.291219699238934204e+00,-1.121272035844923565e+01
8.099999999999937472e+00,5.393482851904062514e+00,-1.140408356882139351e+01
8.199999999999935341e+00,5.495746004569185494e+00,-1.159544677919354427e+01
8.299999999999933209e+00,5.598009157234310251e+00,-1.178680998956569326e+01
8.399999999999934630e+00,5.700272309899437673e+00,-1.197817319993785290e+01
8.499999999999936051e+00,5.802535462564565094e+00,-1.216953641031000899e+01
8.599999999999933920e+00,5.904798615229688075e+00,-1.236089962068215975e+01
8.699999999999931788e+00,6.007061767894811943e+00,-1.255226283105431229e+01
8.799999999999933209e+00,6.109324920559940253e+00,-1.274362604142646660e+01
8.899999999999934630e+00,6.211588073225067674e+00,-1.293498925179862447e+01
8.999999999999932498e+00,6.313851225890191543e+00,-1.312635246217077523e+01
9.099999999999930367e+00,6.416114378555315412e+00,-1.331771567254292776e+01
9.199999999999931788e+00,6.518377531220441945e+00,-1.350907888291508385e+01
9.299999999999933209e+00,6.620647025216285897e+00,-1.370044209328723994e+01
9.399999999999931077e+00,6.722958573674763016e+00,-1.389180530365939248e+01
9.499999999999928946e+00,6.825270122133239248e+00,-1.408344742166476493e+01
9.599999999999930367e+00,6.927581670591719032e+00,-1.427635756682965074e+01
9.699999999999931788e+00,7.029893219050199704e+00,-1.446926771199453654e+01
9.799999999999929656e+00,7.132204767508675047e+00,-1.466217785715941702e+01
9.899999999999927525e+00,7.234516315967151279e+00,-1.485508800232429749e+01


==> tikz/advert/data/pade_jacobi_64_64_ref.csv <==
-1.000000000000000000e+01,1.562421917915344238e-01
-9.900000000000000355e+00,1.608874499797821045e-01
-9.800000000000000711e+00,1.655329763889312744e-01
-9.700000000000001066e+00,1.701780855655670166e-01
-9.600000000000001421e+00,1.748233735561370850e-01
-9.500000000000001776e+00,1.794688403606414795e-01
-9.400000000000002132e+00,1.841140985488891602e-01
-9.300000000000002487e+00,1.887595653533935547e-01
-9.200000000000002842e+00,1.934048235416412354e-01
-9.100000000000003197e+00,1.980501413345336914e-01
-9.000000000000003553e+00,2.026953995227813721e-01
-8.900000000000003908e+00,2.073408365249633789e-01
-8.800000000000004263e+00,2.119860351085662842e-01
-8.700000000000004619e+00,2.166314423084259033e-01
-8.600000000000004974e+00,2.212767601013183594e-01
-8.500000000000005329e+00,2.259217500686645508e-01
-8.400000000000005684e+00,2.305673956871032715e-01
-8.300000000000006040e+00,2.352124750614166260e-01
-8.200000000000006395e+00,2.398579716682434082e-01
-8.100000000000006750e+00,2.445028722286224365e-01
-8.000000000000007105e+00,2.491483092308044434e-01
-7.900000000000007461e+00,2.537938654422760010e-01
-7.800000000000007816e+00,2.584390044212341309e-01
-7.700000000000008171e+00,2.630847096443176270e-01
-7.600000000000008527e+00,2.677299082279205322e-01
-7.500000000000008882e+00,2.723751068115234375e-01
-7.400000000000009237e+00,2.770206630229949951e-01
-7.300000000000009592e+00,2.816658914089202881e-01
-7.200000000000009948e+00,2.863110601902008057e-01
-7.100000000000010303e+00,2.909565865993499756e-01
-7.000000000000010658e+00,2.956018447875976562e-01
-6.900000000000011013e+00,3.002469539642333984e-01
-6.800000000000011369e+00,3.048923313617706299e-01
-6.700000000000011724e+00,3.095376193523406982e-01
-6.600000000000012079e+00,3.141829669475555420e-01
-6.500000000000012434e+00,3.188283145427703857e-01
-6.400000000000012790e+00,3.234736621379852295e-01
-6.300000000000013145e+00,3.281188309192657471e-01
-6.200000000000013500e+00,3.327641785144805908e-01
-6.100000000000013856e+00,3.374095857143402100e-01
-6.000000000000014211e+00,3.420548141002655029e-01
-5.900000000000014566e+00,3.467001616954803467e-01
-5.800000000000014921e+00,3.513454198837280273e-01
-5.700000000000015277e+00,3.559908568859100342e-01
-5.600000000000015632e+00,3.624211847782135010e-01
-5.500000000000015987e+00,3.753106892108917236e-01
-5.400000000000016342e+00,3.881997168064117432e-01
-5.300000000000016698e+00,4.010889828205108643e-01
-5.200000000000017053e+00,4.139784276485443115e-01
-5.100000000000017408e+00,4.268678128719329834e-01
-5.000000000000017764e+00,4.397569000720977783e-01
-4.900000000000018119e+00,4.526461958885192871e-01
-4.800000000000018474e+00,4.655354917049407959e-01
-4.700000000000018829e+00,4.784248471260070801e-01
-4.600000000000019185e+00,4.913140237331390381e-01
-4.500000000000019540e+00,5.042033195495605469e-01
-4.400000000000019895e+00,5.170926451683044434e-01
-4.300000000000020250e+00,5.299820303916931152e-01
-4.200000000000020606e+00,5.428711771965026855e-01
-4.100000000000020961e+00,5.557604432106018066e-01
-4.000000000000021316e+00,5.686497092247009277e-01
-3.900000000000021672e+00,5.815389752388000488e-01
-3.800000000000022027e+00,5.944283604621887207e-01
-3.700000000000022382e+00,6.073175072669982910e-01
-3.600000000000022737e+00,6.202069520950317383e-01
-3.500000000000023093e+00,6.330962181091308594e-01
-3.400000000000023448e+00,6.459855437278747559e-01
-3.300000000000023803e+00,6.588748097419738770e-01
-3.200000000000024158e+00,6.717640757560729980e-01
-3.100000000000024514e+00,6.840750575065612793e-01
-3.000000000000024869e+00,6.901146769523620605e-01
-2.900000000000025224e+00,6.725279688835144043e-01
-2.800000000000025580e+00,6.483448743820190430e-01
-2.700000000000025935e+00,6.160663366317749023e-01
-2.600000000000026290e+00,5.572950243949890137e-01
-2.500000000000026645e+00,4.985236823558807373e-01
-2.400000000000027001e+00,4.292123019695281982e-01
-2.300000000000027356e+00,3.469488322734832764e-01
-2.200000000000027711e+00,2.447204291820526123e-01
-2.100000000000028066e+00,1.358527839183807373e-01
-2.000000000000028422e+00,2.672517299652099609e-02
-1.900000000000028777e+00,-8.240264654159545898e-02
-1.800000000000029132e+00,-1.848193109035491943e-01
-1.700000000000029488e+00,-2.847672700881958008e-01
-1.600000000000029843e+00,-3.659735620021820068e-01
-1.500000000000030198e+00,-4.285494089126586914e-01
-1.400000000000030553e+00,-4.908989965915679932e-01
-1.300000000000030909e+00,-5.328682065010070801e-01
-1.200000000000031264e+00,-5.521443486213684082e-01
-1.100000000000031619e+00,-5.661008358001708984e-01
-1.000000000000031974e+00,-5.800573229789733887e-01
-9.000000000000323297e-01,-5.771613121032714844e-01
-8.000000000000326850e-01,-5.534405112266540527e-01
-7.000000000000330402e-01,-5.197269916534423828e-01
-6.000000000000333955e-01,-4.841219484806060791e-01
-5.000000000000337508e-01,-4.306252300739288330e-01
-4.000000000000341061e-01,-3.613011837005615234e-01
-3.000000000000344613e-01,-2.835149168968200684e-01
-2.000000000000348166e-01,-1.905878484249114990e-01
-1.000000000000351719e-01,-9.450563788414001465e-02
-3.552713678800500929e-14,-2.125919796526432037e-03
9.999999999996411759e-02,9.984067082405090332e-02
1.999999999999637623e-01,1.870487630367279053e-01
2.999999999999634070e-01,2.845862507820129395e-01
3.999999999999630518e-01,3.643412292003631592e-01
4.999999999999626965e-01,4.256382286548614502e-01
5.999999999999623412e-01,4.858307242393493652e-01
6.999999999999619860e-01,5.273641943931579590e-01
7.999999999999616307e-01,5.527303814888000488e-01
8.999999999999612754e-01,5.681629180908203125e-01
9.999999999999609201e-01,5.763679742813110352e-01
1.099999999999960565e+00,5.783382058143615723e-01
1.199999999999960210e+00,5.606517195701599121e-01
1.299999999999959854e+00,5.302477478981018066e-01
1.399999999999959499e+00,4.855617284774780273e-01
1.499999999999959144e+00,4.303126633167266846e-01
1.599999999999958789e+00,3.639251887798309326e-01
1.699999999999958433e+00,2.786013185977935791e-01
1.799999999999958078e+00,1.849141418933868408e-01
1.899999999999957723e+00,8.309894055128097534e-02
1.999999999999957367e+00,-2.378041297197341919e-02
2.099999999999957012e+00,-1.306276470422744751e-01
2.199999999999956657e+00,-2.371708601713180542e-01
2.299999999999956302e+00,-3.430700004100799561e-01
2.399999999999955946e+00,-4.367394447326660156e-01
2.499999999999955591e+00,-5.154930949211120605e-01
2.599999999999955236e+00,-5.721701979637145996e-01
2.699999999999954881e+00,-6.184002757072448730e-01
2.799999999999954525e+00,-6.557075381278991699e-01
2.899999999999954170e+00,-6.747020483016967773e-01
2.999999999999953815e+00,-6.835920214653015137e-01
3.099999999999953459e+00,-6.777550578117370605e-01
3.199999999999953104e+00,-6.671677827835083008e-01
3.299999999999952749e+00,-6.561093926429748535e-01
3.399999999999952394e+00,-6.446945071220397949e-01
3.499999999999952038e+00,-6.331616640090942383e-01
3.599999999999951683e+00,-6.215637922286987305e-01
3.699999999999951328e+00,-6.095945239067077637e-01
3.799999999999950973e+00,-5.976252555847167969e-01
3.899999999999950617e+00,-5.856559872627258301e-01
3.999999999999950262e+00,-5.736867785453796387e-01
4.099999999999949907e+00,-5.617174506187438965e-01
4.199999999999949551e+00,-5.497482419013977051e-01
4.299999999999949196e+00,-5.377787947654724121e-01
4.399999999999948841e+00,-5.258095264434814453e-01
4.499999999999948486e+00,-5.138403773307800293e-01
4.599999999999948130e+00,-5.018709897994995117e-01
4.699999999999947775e+00,-4.899018704891204834e-01
4.799999999999947420e+00,-4.779324829578399658e-01
4.899999999999947065e+00,-4.659633040428161621e-01
4.999999999999946709e+00,-4.539938271045684814e-01
5.099999999999946354e+00,-4.420247673988342285e-01
5.199999999999945999e+00,-4.300554394721984863e-01
5.299999999999945643e+00,-4.180862605571746826e-01
5.399999999999945288e+00,-4.061169624328613281e-01
5.499999999999944933e+00,-3.941476941108703613e-01
5.599999999999944578e+00,-3.821784555912017822e-01
5.699999999999944222e+00,-3.702091276645660400e-01
5.799999999999943867e+00,-3.582397103309631348e-01
5.899999999999943512e+00,-3.518360555171966553e-01
5.999999999999943157e+00,-3.474504053592681885e-01
6.099999999999944578e+00,-3.430649340152740479e-01
6.199999999999942446e+00,-3.386794328689575195e-01
6.299999999999940314e+00,-3.342937827110290527e-01
6.399999999999941735e+00,-3.299082815647125244e-01
6.499999999999943157e+00,-3.255226016044616699e-01
6.599999999999941025e+00,-3.211370408535003662e-01
6.699999999999938893e+00,-3.167514503002166748e-01
6.799999999999940314e+00,-3.123658597469329834e-01
6.899999999999941735e+00,-3.079802095890045166e-01
6.999999999999939604e+00,-3.035947978496551514e-01
7.099999999999937472e+00,-2.992092072963714600e-01
7.199999999999938893e+00,-2.948238551616668701e-01
7.299999999999940314e+00,-2.904379963874816895e-01
7.399999999999938183e+00,-2.860525846481323242e-01
7.499999999999936051e+00,-2.816669940948486328e-01
7.599999999999937472e+00,-2.772813141345977783e-01
7.699999999999938893e+00,-2.728957831859588623e-01
7.799999999999936762e+00,-2.685103118419647217e-01
7.899999999999934630e+00,-2.641247212886810303e-01
7.999999999999936051e+00,-2.597391009330749512e-01
8.099999999999937472e+00,-2.553534209728240967e-01
8.199999999999935341e+00,-2.509678900241851807e-01
8.299999999999933209e+00,-2.465822994709014893e-01
8.399999999999934630e+00,-2.421968281269073486e-01
8.499999999999936051e+00,-2.378112971782684326e-01
8.599999999999933920e+00,-2.334255278110504150e-01
8.699999999999931788e+00,-2.290401756763458252e-01
8.799999999999933209e+00,-2.246544063091278076e-01
8.899999999999934630e+00,-2.202687561511993408e-01
8.999999999999932498e+00,-2.158832848072052002e-01
9.099999999999930367e+00,-2.114976644515991211e-01
9.199999999999931788e+00,-2.071121037006378174e-01
9.299999999999933209e+00,-2.027264833450317383e-01
9.399999999999931077e+00,-1.983409821987152100e-01
9.499999999999928946e+00,-1.939555108547210693e-01
9.599999999999930367e+00,-1.895698010921478271e-01
9.699999999999931788e+00,-1.851843297481536865e-01
9.799999999999929656e+00,-1.807987391948699951e-01
9.899999999999927525e+00,-1.764130592346191406e-01

